A Simple BER Expression for FSO Systems with Weak Turbulence and Pointing Errors

We develop a simple approximation for the average BER for an FSO system impacted by weak turbulence and pointing errors. Numerical results show that the proposed expression accurately predicts the true BER.

==> txtData/BER_3km/BER_aprox1_varR01_jit25.txt <==
-5	0.186002063211208
-4.50000000000000	0.159574325838267
-4	0.133778656161874
-3.50000000000000	0.109261683692547
-3	0.0866557586455971
-2.50000000000000	0.0665114731263632
-2	0.0492309001328638
-1.50000000000000	0.0350162514460387
-1	0.0238475662333599
-0.500000000000000	0.0154969029778921
0	0.00957674729543211
0.500000000000000	0.00561050635656060
1	0.00310713767671276
1.50000000000000	0.00162261043301037
2	0.000797391780461308
2.50000000000000	0.000368167856042766
3	0.000159525790115719
3.50000000000000	6.48008211997012e-05
4	2.46366392562142e-05
4.50000000000000	8.73336184679354e-06
5	2.86199566425220e-06
5.50000000000000	8.52689965174438e-07
6	2.24524758376368e-07
6.50000000000000	5.00842778564634e-08
7	8.93424278422569e-09
7.50000000000000	1.18372593492626e-09
8	1.07937480784594e-10
8.50000000000000	6.12042916092315e-12
9	1.75250057350621e-13
9.50000000000000	2.10393745393439e-15
10	8.57796966894875e-18

==> txtData/BER_3km/BER_aprox1_varR01_jit35.txt <==
-5	0.253026295225163
-4.50000000000000	0.221377082620283
-4	0.189861810955563
-3.50000000000000	0.159183610026291
-3	0.130079848521363
-2.50000000000000	0.103258657141016
-2	0.0793278792439124
-1.50000000000000	0.0587288379646962
-1	0.0416885178976911
-0.500000000000000	0.0282007869297552
0	0.0180405868007478
0.500000000000000	0.0108069859309805
1	0.00598488989113476
1.50000000000000	0.00301326601768809
2	0.00134955408086039
2.50000000000000	0.000522748446769044
3	0.000168919232246362
3.50000000000000	4.34924010356674e-05
4	8.41902913363420e-06
4.50000000000000	1.13866699552929e-06
5	9.81176781959429e-08
5.50000000000000	4.79636361628279e-09
6	1.19675903057620e-10

==> txtData/BER_3km/BER_aprox1_varR05_jit25.txt <==
-5	0.217130722432812
-4.50000000000000	0.196963937191592
-4	0.176968634701541
-3.50000000000000	0.157392784445738
-3	0.138480538793629
-2.50000000000000	0.120461358453233
-2	0.103539509290056
-1.50000000000000	0.0878848043832124
-1	0.0736253873484131
-0.500000000000000	0.0608431743392125
0	0.0495723128304940
0.500000000000000	0.0398007094296478
1	0.0314743691286872
1.50000000000000	0.0245040180445698
2	0.0187732872825656
2.50000000000000	0.0141476401824334
3	0.0104832349979407
3.50000000000000	0.00763501912961582
4	0.00546352478093606
4.50000000000000	0.00384004673361535
5	0.00265009686353706
5.50000000000000	0.00179521777844238
6	0.00119337927798351
6.50000000000000	0.000778266813182656
7	0.000497801704872328
7.50000000000000	0.000312217516192879
8	0.000191969277433558
8.50000000000000	0.000115687105877859
9	6.83165001838023e-05
9.50000000000000	3.95242902239452e-05
10	2.23980170184107e-05

==> txtData/BER_3km/BER_aprox1_varR1_jit12.txt <==
-5	0.244609223311234
-4.50000000000000	0.227913843840497
-4	0.211181263534458
-3.50000000000000	0.194542798673720
-3	0.178131171898484
-2.50000000000000	0.162077041970567
-2	0.146505496692495
-1.50000000000000	0.131532673628515
-1	0.117262671587427
-0.500000000000000	0.103784902802581
0	0.0911720120515563
0.500000000000000	0.0794784562664386
1	0.0687397990195167
1.50000000000000	0.0589727317637617
2	0.0501757912912771
2.50000000000000	0.0423307039170102
3	0.0354042543713803
3.50000000000000	0.0293505535765084
4	0.0241135657801599
4.50000000000000	0.0196297523202989
5	0.0158306960573328
5.50000000000000	0.0126455857921619
6	0.0100034617955739
6.50000000000000	0.00783514947396115
7	0.00607483570254700
7.50000000000000	0.00466126913286930
8	0.00353858986481247
8.50000000000000	0.00265681381742696
9	0.00197201207010595
9.50000000000000	0.00144623508410376
10	0.00104723626986106
10.5000000000000	0.000748049453212707
11	0.000526471295738533
11.5000000000000	0.000364493656511708
12	0.000247723271094127

==> txtData/BER_3km/BER_aprox2_varR01_jit25.txt <==
-5	0.325060308492900
-4.50000000000000	0.264750020938213
-4	0.211601209227615
-3.50000000000000	0.165446015778140
-3	0.126120771784306
-2.50000000000000	0.0934017489224165
-2	0.0669487005729021
-1.50000000000000	0.0462692439019398
-1	0.0307146407247530
-0.500000000000000	0.0195105445365311
0	0.0118166546095769
0.500000000000000	0.00680059935913951
1	0.00370751914199694
1.50000000000000	0.00190950939546136
2	0.000926982948332378
2.50000000000000	0.000423395112241896
3	0.000181689255683141
3.50000000000000	7.31556857784976e-05
4	2.75826757354374e-05
4.50000000000000	9.69772201855477e-06
5	3.15119077769671e-06
5.50000000000000	9.30460645177595e-07
6	2.42695558136267e-07
6.50000000000000	5.36157984589957e-08
7	9.47366760076232e-09
7.50000000000000	1.24400657620200e-09
8	1.12592361245133e-10
8.50000000000000	6.33544588088052e-12
9	1.80226626688232e-13
9.50000000000000	2.15215511288948e-15
10	8.73678541275498e-18

==> txtData/BER_3km/BER_aprox2_varR01_jit35.txt <==
-5	0.465572819534856
-4.50000000000000	0.385045168223210
-4	0.313407406443173
-3.50000000000000	0.250357486932203
-3	0.195658038052259
-2.50000000000000	0.149069257027644
-2	0.110282045019790
-1.50000000000000	0.0788630873527129
-1	0.0542234172505005
-0.500000000000000	0.0356178996499093
0	0.0221759113807510
0.500000000000000	0.0129558769672156
1	0.00701138850536870
1.50000000000000	0.00345618198705367
2	0.00151836528153466
2.50000000000000	0.000577989310286903
3	0.000183890024276597
3.50000000000000	4.67026540321681e-05
4	8.93320597722630e-06
4.50000000000000	1.19586608521924e-06
5	1.02150185452192e-07
5.50000000000000	4.95689078539094e-09
6	1.22933299055245e-10
6.50000000000000	1.20456682468471e-12
7	3.73760556183354e-15

==> txtData/BER_3km/BER_aprox2_varR05_jit25.txt <==
-5	0.559049630697694
-4.50000000000000	0.479204763725406
-4	0.408207164214762
-3.50000000000000	0.345328941517331
-3	0.289917659114535
-2.50000000000000	0.241377856559460
-2	0.199154939643002
-1.50000000000000	0.162722006458157
-1	0.131570040818381
-0.500000000000000	0.105201687997592
0	0.0831285588487074
0.500000000000000	0.0648717250806237
1	0.0499648126480704
1.50000000000000	0.0379589098628290
2	0.0284284092072832
2.50000000000000	0.0209769085068404
3	0.0152424023797781
3.50000000000000	0.0109011775830120
4	0.00767005425308144
4.50000000000000	0.00530685329408653
5	0.00360918514027703
5.50000000000000	0.00241182177279322
6	0.00158301839690017
6.50000000000000	0.00102019156186461
7	0.000645344688806553
7.50000000000000	0.000400574582524248
8	0.000243910948895529
8.50000000000000	0.000145651894401583
9	8.52752509885833e-05
9.50000000000000	4.89371843819619e-05
10	2.75200555415672e-05

==> txtData/BER_3km/BER_aprox2_varR1_jit12.txt <==
-5	0.950721013870494
-4.50000000000000	0.831559915865403
-4	0.725323510083217
-3.50000000000000	0.630730315386377
-3	0.546639508111454
-2.50000000000000	0.472032346716322
-2	0.405995583145618
-1.50000000000000	0.347706800416998
-1	0.296421620815592
-0.500000000000000	0.251462722727398
0	0.212210588411231
0.500000000000000	0.178095882507353
1	0.148593334937027
1.50000000000000	0.123216975422451
2	0.101516543421149
2.50000000000000	0.0830748796798295
3	0.0675060960365650
3.50000000000000	0.0544543198141964
4	0.0435928184468143
4.50000000000000	0.0346233281948093
5	0.0272754364221909
5.50000000000000	0.0213058977942551
6	0.0164977984049866
6.50000000000000	0.0126595156871764
7	0.00962345361417635
7.50000000000000	0.00724456020601944
8	0.00539865630698917
8.50000000000000	0.00398062024785466
9	0.00290248221623765
9.50000000000000	0.00209148536188063
10	0.00148816872110801
10.5000000000000	0.00104452110041863
11	0.000722246383257828
11.5000000000000	0.000491170573302853
12	0.000327810391964589

==> txtData/BER_3km/BER_orig_varR01_jit25.txt <==
-5	0.176175757740600
-4.50000000000000	0.150923840157072
-4	0.126307022459965
-3.50000000000000	0.102946107632229
-3	0.0814455628534541
-2.50000000000000	0.0623283542575761
-2	0.0459719780784800
-1.50000000000000	0.0325599350903846
-1	0.0220616744062698
-0.500000000000000	0.0142479220563444
0	0.00873877310556902
0.500000000000000	0.00507245387858051
1	0.00277722590745661
1.50000000000000	0.00142980638886937
2	0.000690191364011191
2.50000000000000	0.000311574156166135
3	0.000131238236841992
3.50000000000000	5.14781609338402e-05
4	1.87746858300548e-05
4.50000000000000	6.35947025598853e-06
5	1.99937819070004e-06
5.50000000000000	5.83408021294568e-07
6	1.58097852658568e-07
6.50000000000000	3.98454188045416e-08
7	9.36196986247844e-09
7.50000000000000	2.05785777017956e-09
8	3.65684520812502e-11
8.50000000000000	1.23024604147064e-12
9	3.31908158454355e-13
9.50000000000000	1.93574526270758e-13
10	1.02127801178695e-13

==> txtData/BER_3km/BER_orig_varR01_jit35.txt <==
-5	0.189403181275319
-4.50000000000000	0.164257960274021
-4	0.139465563561642
-3.50000000000000	0.115617812226825
-3	0.0933143715720056
-2.50000000000000	0.0731040008441344
-2	0.0554224280439707
-1.50000000000000	0.0405392643100449
-1	0.0285267638372872
-0.500000000000000	0.0192593234527158
0	0.0124449854240753
0.500000000000000	0.00768137253887241
1	0.00452192683139408
1.50000000000000	0.00253673146968276
2	0.00135597594695411
2.50000000000000	0.000691208827538981
3	0.000336625462450982
3.50000000000000	0.000157091209963772
4	7.05348271700689e-05
4.50000000000000	3.06286006541720e-05
5	1.29381948688891e-05
5.50000000000000	5.34966926174272e-06
6	2.17802433246119e-06
6.50000000000000	8.77645573104551e-07
7	3.51433575411623e-07
7.50000000000000	1.40233803452188e-07
8	5.58602299491528e-08
8.50000000000000	2.22335739966230e-08
9	8.84659209819269e-09
9.50000000000000	3.51958543781965e-09
10	1.40020027680468e-09


==> txtData/BER_3km/BER_orig_varR05_jit25.txt <==
-5	0.215151528590614
-4.50000000000000	0.195149959968176
-4	0.175320643438991
-3.50000000000000	0.155909589330916
-3	0.137158930183171
-2.50000000000000	0.119296129441589
-2	0.102523565878970
-1.50000000000000	0.0870093609068133
-1	0.0728802378313627
-0.500000000000000	0.0602170240333758
0	0.0490531490883133
0.500000000000000	0.0393761879854415
1	0.0311321911671315
1.50000000000000	0.0242322751979911
2	0.0185607556624866
2.50000000000000	0.0139840101185106
3	0.0103592695928643
3.50000000000000	0.00754264120393038
4	0.00539583752369503
4.50000000000000	0.00379129781608852
5	0.00261559858386244
5.50000000000000	0.00177123692108667
6	0.00117700996420148
6.50000000000000	0.000767298028447353
7	0.000490588844932444
7.50000000000000	0.000307564629354028
8	0.000189026071690786
8.50000000000000	0.000113862510154306
9	6.72087788419565e-05
9.50000000000000	3.88664620310674e-05
10	2.20165927973413e-05
10.5000000000000	1.22145701475733e-05
11	6.63575619573187e-06

==> txtData/BER_3km/BER_orig_varR09_jit2.txt <==
-5	0.241726817920204
-4.50000000000000	0.224518234235893
-4	0.207282055730387
-3.50000000000000	0.190163624708332
-3	0.173309721601990
-2.50000000000000	0.156864405431170
-2	0.140964815070143
-1.50000000000000	0.125737146054597
-1	0.111293014758790
-0.500000000000000	0.0977264027523678
0	0.0851113400923108
0.500000000000000	0.0735004398445254
1	0.0629243411839744
1.50000000000000	0.0533920597940281
2	0.0448921871257742
2.50000000000000	0.0373948293098786
3	0.0308541362905430
3.50000000000000	0.0252112450224632
4	0.0203974488064088
4.50000000000000	0.0163374079520150
5	0.0129522334164134
5.50000000000000	0.0101623021844640
6	0.00788969747612521
6.50000000000000	0.00606020462356410
7	0.00460483102187047
7.50000000000000	0.00346085278861306
8	0.00257241931402475
8.50000000000000	0.00189076828673323
9	0.00137411750740758
9.50000000000000	0.000987306134875984
10	0.000701257869068698
10.5000000000000	0.000492333306197659
11	0.000341629843931187
11.5000000000000	0.000234276602448347
12	0.000158760233075471
12.5000000000000	0.000106306315529177
13	7.03310888003864e-05
13.5000000000000	4.59699947823204e-05
14	2.96831321613513e-05
14.5000000000000	1.89331909384259e-05
15	1.19285773918127e-05
15.5000000000000	7.42296435685936e-06
16	4.56209432297331e-06

==> txtData/ICTON/Aprox2_varR01_jit35.txt <==
-5	0.465572819534856
-4.50000000000000	0.385045168223210
-4	0.313407406443173
-3.50000000000000	0.250357486932203
-3	0.195658038052259
-2.50000000000000	0.149069257027644
-2	0.110282045019790
-1.50000000000000	0.0788630873527129
-1	0.0542234172505005
-0.500000000000000	0.0356178996499093
0	0.0221759113807510
0.500000000000000	0.0129558769672156
1	0.00701138850536870
1.50000000000000	0.00345618198705367
2	0.00151836528153466
2.50000000000000	0.000577989310286903
3	0.000183890024276597
3.50000000000000	4.67026540321681e-05
4	8.93320597722630e-06
4.50000000000000	1.19586608521924e-06
5	1.02150185452192e-07
5.50000000000000	4.95689078539094e-09
6	1.22933299055245e-10
6.50000000000000	1.20456682468471e-12
7	3.73760556183354e-15

==> txtData/ICTON/Aprox2_varR01_jit35_new.txt <==
-5	0.626917006418855
-4.50000000000000	0.525163536399601
-4	0.434278350012775
-3.50000000000000	0.353747641867785
-3	0.283159816057555
-2.50000000000000	0.222139250093205
-2	0.170280531496529
-1.50000000000000	0.127094001842475
-1	0.0919727447892359
-0.500000000000000	0.0641864911258200
0	0.0429004546712086
0.500000000000000	0.0272100121145575
1	0.0161792900145159
1.50000000000000	0.00887542116323415
2	0.00439885186767672
2.50000000000000	0.00191743327044307
3	0.000710280909614713
3.50000000000000	0.000214097349262392
4	4.97167915321060e-05
4.50000000000000	8.30290925764985e-06

==> txtData/ICTON/Aprox2_varR05_jit25.txt <==
-5	0.559050524063673
-4.50000000000000	0.479205559917787
-4	0.408207873798534
-3.50000000000000	0.345329573908241
-3	0.289918222704028
-2.50000000000000	0.241378358826027
-2	0.199155387251419
-1.50000000000000	0.162722405347919
-1	0.131570396282519
-0.500000000000000	0.105202004752908
0	0.0831288410983627
0.500000000000000	0.0648719765699164
1	0.0499650367141334
1.50000000000000	0.0379591094789154
2	0.0284285870222192
2.50000000000000	0.0209770668801950
3	0.0152425434131562
3.50000000000000	0.0109013031479702
4	0.00767016601597267
4.50000000000000	0.00530695273819317
5	0.00360927358552398
5.50000000000000	0.00241190039330538
6	0.00158308823664258
6.50000000000000	0.00102025354857958
7	0.000645399646442055
7.50000000000000	0.000400623242331975
8	0.000243953959362162
8.50000000000000	0.000145689830169827
9	8.53086209167765e-05
9.50000000000000	4.89664388893032e-05
10	2.75455933876774e-05
10.5000000000000	1.51832926830493e-05
11	8.19894502307070e-06

==> txtData/ICTON/Aprox2_varR09_jit2.txt <==
-5	0.879235828257060
-4.50000000000000	0.767333939063869
-4	0.667576288060257
-3.50000000000000	0.578779768221858
-3	0.499891263148967
-2.50000000000000	0.429969573380095
-2	0.368169272777719
-1.50000000000000	0.313726488332879
-1	0.265946594584626
-0.500000000000000	0.224193796683487
0	0.187882546617834
0.500000000000000	0.156470699106591
1	0.129454271786769
1.50000000000000	0.106363633558347
2	0.0867609100446499
2.50000000000000	0.0702383701147525
3	0.0564175450864200
3.50000000000000	0.0449488341143764
4	0.0355113650060128
4.50000000000000	0.0278129078916645
5	0.0215896768659645
5.50000000000000	0.0166058983797791
6	0.0126530708621911
6.50000000000000	0.00954888400568477
7	0.00713580510827092
7.50000000000000	0.00527937141975185
8	0.00386625016424100
8.50000000000000	0.00280214139981632
9	0.00200960363291748
9.50000000000000	0.00142587935195284
10	0.00100078907528872
10.5000000000000	0.000694750029686360
11	0.000476961069454307
11.5000000000000	0.000323780585792884
12	0.000217310275072637
12.5000000000000	0.000144185671604481
13	9.45648424759932e-05
13.5000000000000	6.12997697480286e-05
14	3.92706039808232e-05
14.5000000000000	2.48608576994803e-05
15	1.55512972419026e-05
15.5000000000000	9.61132380570037e-06
16	5.86856235976336e-06

==> txtData/MC_3km/BER_MC_orig_varR01_jit25.txt <==
-5 0.176474740166928
-4 0.125360375040738
-3 0.0799760095961615	
-2 0.0465076264880952	
-1 0.0219688732193263
0 0.00870687913970706
1 0.00276121139901838
2 0.000695869917065470
3 0.000132283610245703

				

==> txtData/MC_3km/BER_MC_orig_varR01_jit35.txt <==
-5 0.188844200230367
-4 	0.140093573149549
-3  0.0932920401861923
-2 0.0550491539791054
-1  0.0285932389469591
0  0.0126194628179471	
1  0.00447986568913826
2  	0.00136945578202416
3  0.000340692425873020
4	7.50594881242720e-05
5	1.28120693860738e-05


					

==> txtData/MC_3km/BER_MC_orig_varR05_jit25.txt <==
-5  0.218500797448166
-4 	0.176471626199887
-3  0.138589027618031
-2 0.102270170774108	
-1  0.0723755626637333
0  0.0494506581224474	
1 0.0311135031545938
2 0.0184716940359017
3 0.0104485642496330
4 0.00537140923628884	
5 0.00260262083736157
6 0.00116872314104540
7 0.000479981970707194
8 0.000187305408672895
9 7.00679299084809e-05
10 2.21505121900752e-05
11 6.85300440732508e-06




==> txtData/MC_3km/BER_MC_orig_varR1_jit12.txt <==
-5 0.245676525498673
-4 0.213824510390832
-3  0.179599533087905
-2 0.148828834191494
-1 	0.116588948472837
0  0.0913541904544417	
1 0.0691001298952547	
2 0.0505680755209255	
3 0.0362521885070304
4 0.0241396872292100
5 0.0158989563378826
6 0.00998146627050862
7 0.00613116687735337
8 0.003507663126853
9 0.00199477620350268
10 0.00106833772162586
11 5.458501703367031e-04
12 2.7e-04
13	0.000125487863844289															
			

==> txtData/MC_3km/BER_MC_varR09_jit2.txt <==
-6	0.266933333333333
-5	0.230379746835443
-4	0.210382513661202
-3	0.183065106071690
-2	0.142775638282699
-1	0.106750559880559
0	0.0836676696756938
1	0.0662562880593063
2	0.0444158494919466
3	0.0319736800076660
4	0.0202430787275779
5	0.0132386393694123
6	0.00773737748508178
7	0.00445195579176766
8	0.00253447878608341
9	0.00133351095717045
10	0.000710473774574692
11	0.000347830679777903
12	0.000156173453945213
13	7.02939516092505e-05

==> txtData/UpperBound/Aprox2_varR09_jit2.txt <==
-10.5000000000000	0.408339813211205
-9.50000000000000	0.387052014058756
-8.50000000000000	0.362278013414362
-7.50000000000000	0.334106664761919
-6.50000000000000	0.302893266786931
-5.50000000000000	0.269285152048611
-4.50000000000000	0.234206079859459
-3.50000000000000	0.198792282866647
-2.50000000000000	0.164283819685585
-1.50000000000000	0.131887080549239
-0.500000000000000	0.102633862160154
0.500000000000000	0.0772656008000053
1.50000000000000	0.0561663255214745
2.50000000000000	0.0393558689909335
3.50000000000000	0.0265397735447282
4.50000000000000	0.0171992096529544
5.50000000000000	0.0106971525264327
6.50000000000000	0.00637753403458368
7.50000000000000	0.00364071166637464
8.50000000000000	0.00198809024374173
9.50000000000000	0.00103754994132654
10.5000000000000	0.000517067735742155
11.5000000000000	0.000245881510525324
12.5000000000000	0.000111493014410116
13.5000000000000	4.81772567022605e-05
14.5000000000000	1.98272121356010e-05
15.5000000000000	7.76747524268706e-06
16.5000000000000	2.89526946257864e-06

==> txtData/UpperBound/varR01_jit35/OOK_aprox1.txt <==
-10.5000000000000	0.419246150690604
-10	0.406733254119200
-9.50000000000000	0.392877989311046
-9	0.377586783769546
-8.50000000000000	0.360779443732041
-8	0.342398201037410
-7.50000000000000	0.322419184223157
-7	0.300866240219175
-6.50000000000000	0.277826539036016
-6	0.253466649709266
-5.50000000000000	0.228046805783026
-5	0.201930025566234
-4.50000000000000	0.175581928483264
-4	0.149556979492519
-3.50000000000000	0.124468056899332
-3	0.100939061750450
-2.50000000000000	0.0795446336090100
-2	0.0607459527031320
-1.50000000000000	0.0448353382159852
-1	0.0319028957154903
-0.500000000000000	0.0218345883297144
0	0.0143433256815326
0.500000000000000	0.00902550338619599
1	0.00542848104355575
1.50000000000000	0.00311265666168130
2	0.00169569331798047
2.50000000000000	0.000874045348486345
3	0.000424644870774217
3.50000000000000	0.000194224436482639
4	8.40217404429068e-05
4.50000000000000	3.48060224297080e-05
5	1.40471303388576e-05
5.50000000000000	5.60721900307859e-06

==> txtData/UpperBound/varR01_jit35/OOK_aprox2.txt <==
-10.5000000000000	0.432766575838885
-10	0.420899982111947
-9.50000000000000	0.407591903968958
-9	0.392718396846197
-8.50000000000000	0.376168329415724
-8	0.357854519254947
-7.50000000000000	0.337727858880081
-7	0.315794211647336
-6.50000000000000	0.292133215527110
-6	0.266917233575552
-5.50000000000000	0.240427598377988
-5	0.213064211082281
-4.50000000000000	0.185343840434655
-4	0.157882640210808
-3.50000000000000	0.131360004623583
-3	0.106464212259673
-2.50000000000000	0.0838250878792425
-2	0.0639440155479461
-1.50000000000000	0.0471351917375822
-1	0.0334920083786714
-0.500000000000000	0.0228878125388156
0	0.0150117752689951
0.500000000000000	0.00943100015467795
1	0.00566305603677935
1.50000000000000	0.00324168754529368
2	0.00176295259731274
2.50000000000000	0.000907165780934737
3	0.000440033175412427
3.50000000000000	0.000200990965607714
4	8.68638600715067e-05
4.50000000000000	3.59630949591337e-05
5	1.45107028898261e-05
5.50000000000000	5.79189882179491e-06

==> txtData/UpperBound/varR05_jit25/OOK_aprox1.txt <==
-10.5000000000000	0.396410989326612
-10	0.384789571963914
-9.50000000000000	0.372132166144486
-9	0.358416923833294
-8.50000000000000	0.343640842986091
-8	0.327823868459175
-7.50000000000000	0.311012711431584
-7	0.293284023687116
-6.50000000000000	0.274746524634069
-6	0.255541677613876
-5.50000000000000	0.235842558999112
-5	0.215850665226684
-4.50000000000000	0.195790558341415
-4	0.175902449762607
-3.50000000000000	0.156433045206176
-3	0.137625193364697
-2.50000000000000	0.119707065004015
-2	0.102881706296320
-1.50000000000000	0.0873178359421571
-1	0.0731426776102343
-0.500000000000000	0.0604374409493522
0	0.0492358059792585
0.500000000000000	0.0395254610937651
1	0.0312524366192551
1.50000000000000	0.0243277070866197
2	0.0186353423908282
2.50000000000000	0.0140413936725665
3	0.0104027101181435
3.50000000000000	0.00757498696988235
4	0.00541951833047035
4.50000000000000	0.00380833833690482
5	0.00262764715668217
5.50000000000000	0.00177960492556426
6	0.00118271708078549
6.50000000000000	0.000771119253327090
7	0.000493099974230722
7.50000000000000	0.000309183874595763
8	0.000190050392947721
8.50000000000000	0.000114498058905062
9	6.75954712892207e-05
9.50000000000000	3.90971406022350e-05
10	2.21514889276661e-05
10.5000000000000	1.22918868654067e-05
11	6.67918369687307e-06
11.5000000000000	3.55347303791933e-06

==> txtData/UpperBound/varR05_jit25/OOK_aprox2.txt <==
-10.5000000000000	0.407749254882057
-10	0.396540323924371
-9.50000000000000	0.384220155165135
-9	0.370753521840108
-8.50000000000000	0.356125321467713
-8	0.340345411887170
-7.50000000000000	0.323453154125411
-7	0.305521238874251
-6.50000000000000	0.286658331110016
-6	0.267010068983552
-5.50000000000000	0.246758010592191
-5	0.226116241932925
-4.50000000000000	0.205325539012321
-4	0.184645204188355
-3.50000000000000	0.164342948293416
-3	0.144683434421729
-2.50000000000000	0.125916300689154
-2	0.108264603651279
-1.50000000000000	0.0919146454313436
-1	0.0770080539663548
-0.500000000000000	0.0636367827400791
0	0.0518414075629290
0.500000000000000	0.0416127618000088
1	0.0328966147581078
1.50000000000000	0.0256008076422716
2	0.0196040561981545
2.50000000000000	0.0147655324676544
3	0.0109343551434762
3.50000000000000	0.00795823565426458
4	0.00569071792992624
4.50000000000000	0.00399667820696060
5	0.00275598078682323
5.50000000000000	0.00186538538696000
6	0.00123895057062541
6.50000000000000	0.000807266376042409
7	0.000515879348104969
7.50000000000000	0.000323254725771785
8	0.000198568329485736
8.50000000000000	0.000119550629001603
9	7.05316745320710e-05
9.50000000000000	4.07685810126033e-05
10	2.30833798205787e-05
10.5000000000000	1.28006903119472e-05
11	6.95119703130671e-06

==> txtData/UpperBound/varR1_jit12/OOK_aprox1.txt <==
-10.5000000000000	0.397361458487178
-10	0.386936543471499
-9.50000000000000	0.375739421831434
-9	0.363770895089544
-8.50000000000000	0.351043459011578
-8	0.337582558421898
-7.50000000000000	0.323427571582270
-7	0.308632437355708
-6.50000000000000	0.293265845177802
-6	0.277410921299858
-5.50000000000000	0.261164364839358
-5	0.244635013244700
-4.50000000000000	0.227941847566486
-4	0.211211481526086
-3.50000000000000	0.194575212383148
-3	0.178165743310431
-2.50000000000000	0.162113713610942
-2	0.146544192100866
-1.50000000000000	0.131573298280523
-1	0.117305114230458
-0.500000000000000	0.103829037146605
0	0.0912176987385267
0.500000000000000	0.0795255450273012
1	0.0687881309187718
1.50000000000000	0.0590221414281693
2	0.0502261090218850
2.50000000000000	0.0423817575919216
3	0.0354558710596301
3.50000000000000	0.0294025608008789
4	0.0241657923839774
4.50000000000000	0.0196820289195709
5	0.0158828550735122
5.50000000000000	0.0126974610864834
6	0.0100548879429047
6.50000000000000	0.00788596073230329
7	0.00612486475139549
7.50000000000000	0.00471034567098817
8	0.00358653917717970
8.50000000000000	0.00270345544476097
9	0.00201715874288466
9.50000000000000	0.00148969212256435
10	0.00108880169870840
10.5000000000000	0.000787515138204598
11	0.000563625472743625
11.5000000000000	0.000399125281335966
12	0.000279628647704079
12.5000000000000	0.000193810016693676
13	0.000132880918411515
13.5000000000000	9.01180724360936e-05
14	6.04500001861965e-05
14.5000000000000	4.01041493273103e-05
15	2.63127033870848e-05
15.5000000000000	1.70726298047106e-05
16	1.09539513988068e-05
16.5000000000000	6.94951069477951e-06

==> txtData/UpperBound/varR1_jit12/OOK_aprox2.txt <==
-10.5000000000000	0.407054067282940
-10	0.396949662953546
-9.50000000000000	0.386025233234015
-9	0.374274835046908
-8.50000000000000	0.361704902193108
-8	0.348335744124880
-7.50000000000000	0.334202759677490
-7	0.319357266050554
-6.50000000000000	0.303866850462353
-6	0.287815166603037
-5.50000000000000	0.271301120271421
-5	0.254437417677188
-4.50000000000000	0.237348484363818
-4	0.220167800404996
-3.50000000000000	0.203034735738443
-3	0.186091005170685
-2.50000000000000	0.169476892602901
-2	0.153327415537006
-1.50000000000000	0.137768611644773
-1	0.122914127697076
-0.500000000000000	0.108862277083241
0	0.0956937062696682
0.500000000000000	0.0834697747231359
1	0.0722317098655444
1.50000000000000	0.0620005520041049
2	0.0527778576744151
2.50000000000000	0.0445470871453587
3	0.0372755662137930
3.50000000000000	0.0309168863466567
4	0.0254135922050494
4.50000000000000	0.0207000020258790
5	0.0167050136009982
5.50000000000000	0.0133547651314573
6	0.0105750438154860
6.50000000000000	0.00829336303120958
7	0.00644065868589347
7.50000000000000	0.00495258419670539
8	0.00377040952882737
8.50000000000000	0.00284155119292041
9	0.00211977617021539
9.50000000000000	0.00156513309376815
10	0.00114366890386826
10.5000000000000	0.000826989292847609
11	0.000591717505561220
11.5000000000000	0.000418899556334278
12	0.000293395751906833
12.5000000000000	0.000203289563736760
13	0.000139336191199625
13.5000000000000	9.44652103601100e-05
14	6.33449064457673e-05
14.5000000000000	4.20104393134277e-05
15	2.75539227315782e-05
15.5000000000000	1.78717195207674e-05
16	1.14625941806015e-05
16.5000000000000	7.26960947374477e-06
